JOYS+ study of solid state $^{12}$C/$^{13}$C isotope ratios in protostellar envelopes: Observations of CO and CO$_2$ ice with JWST

The carbon isotope ratio is a powerful tool for studying the evolution of stellar systems. Recent detections of CO isotopologues in disks and exoplanet atmospheres pointed towards significant fractionation in these systems. In order to understand the evolution of this quantity, it is crucial to trace the isotope abundance from stellar nurseries to planetary systems. During the protostellar stage the multiple vibrational modes of CO$_2$ and CO ice provide a unique opportunity to examine the carbon isotope ratio in the solid state. Now with the sensitivity of the \textit{James Webb Space Telescope}, these absorption features have become accessible at high S/N in Solar-mass systems. We quantify the $^{12}$CO$_2$/$^{13}$CO$_2$ and the $^{12}$CO/$^{13}$CO isotope ratios in 17 class 0/I low mass protostars from the $^{12}$CO$_2$ combination modes (2.70 ${\mu}$m and 2.77 ${\mu}$m), the $^{12}$CO$_2$ stretching mode (4.27 ${\mu}$m), the $^{13}$CO$_2$ stretching mode (4.39 ${\mu}$m), the $^{12}$CO$_2$ bending mode (15.2 ${\mu}$m), the $^{12}$CO stretching mode (4.67 ${\mu}$m) and the $^{13}$CO stretching mode (4.78 ${\mu}$m) using JWST observations. We also report a detection of the $^{12}$CO overtone mode at 2.35 ${\mu}$m. The $^{12}$CO$_2$/$^{13}$CO$_2$ ratios are in agreement and we find mean ratios of 85 $\pm$ 23, 76 $\pm$ 12 and 97 $\pm$ 17 for the 2.70 ${\mu}$m, 4.27 ${\mu}$m and the 15.2 ${\mu}$m bands, respectively. The main source of uncertainty stem from the error on the band strengths. The $^{12}$CO/$^{13}$CO ratios derived from the 4.67 ${\mu}$m bands are consistent, albeit elevated with respect to the $^{12}$CO$_2$/$^{13}$CO$_2$ ratios and we find a mean ratio of 165 $\pm$ 52. These findings indicate that ices leave the pre-stellar stage with elevated carbon isotope ratios relative to the interstellar medium and that fractionation becomes significant during the later stages.

==> readme.txt <==
%                                                             readme.txt
% AA LaTeX class for Astronomy & Astrophysics
% read-me file
%                                                 (c) EDP Sciences, 2016
%                                            tex-support@edpsciences.org
%-----------------------------------------------------------------------
%
The following files are part of the macro package AA

  readme.txt      This file
  aa.cls          The document class file
  aadoc.pdf       User's Guide
  aa.dem          Example of an article (LaTeX source)


  bibtex/       Directory for BIBTeX style
   aa.bst       Bibliography style file
   natnotes.pdf Brief reference sheet for Natbib

All files are compressed in a single archive: aa-package.zip

%---------------------------------------------------------------------
%                            Main changes in the previous 8.x versions 
%---------------------------------------------------------------------

A&A accepts TeX files designed for LaTeX  as well as PDFLaTeX.
Depending on your preferred LaTeX engine (LaTeX or pdfLaTeX), figures 
should be sent as encapsulated PostScript files or in any other format 
as PDF, JPG, TIF, BMP, and GIF (compatible with pdfLaTeX).
The new macro does not include the classes traditabstract and structabstract
anymore. They are replaced by the command \abstract. 
See new instructions for details.

The aa class supports now the "e-prints" command with BibTeX. 
Two new LaTeX commands, \LEm{a note in the margin} and \LEt{note within the text}
have been added.
See the A&A Author's guide on the Web site for more information.
  
To enable compatibility with 7.x versions, an option has been 
added.
If you don't write structured references (according to
the author-year natbib style), use this option:
\documentclass[bibyear]{aa} 

%-----------------------------------------------------------------------
% Tips 
%-----------------------------------------------------------------------
% How to add in-text citation clickers that link to the corresponding
% ADS abstract pages.
%-----------------------------------------------------------------------

This is a latex recipe to turn the in-text citations into clickers (in
xdvi and the pdf or html output file) that link into ADS, opening the
corresponding abstract page in the browser.  In this manner, an
on-screen reader of your paper may open the cited abstract or download
the cited paper in parallel to reading your paper, without jumping to
the reference list of the latter.

Insert the following commands into the preamble of your latex file:
----------------------------------------
\usepackage{natbib,twoopt}
\usepackage[breaklinks=true]{hyperref} %% to avoid \citeads line fills
\bibpunct{(}{)}{;}{a}{}{,}             %% natbib format for A&A and ApJ
\makeatletter
  \newcommandtwoopt{\citeads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citealp[#1][#2]{#3}}}
  \newcommandtwoopt{\citepads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citep[#1][#2]{#3}}}
  \newcommandtwoopt{\citetads}[3][][]{\href{http://adsabs.harvard.edu/abs/#3}%
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citet[#1][#2]{#3}}}
  \newcommandtwoopt{\citeyearads}[3][][]%
    {\href{http://adsabs.harvard.edu/abs/#3}
    {\def\hyper@linkstart##1##2{}%
     \let\hyper@linkend\@empty\citeyear[#1][#2]{#3}}}
\makeatother
-------------------------------------------

Usage: use ADS biblabels and enter one per \citeads command, as in:

---------------------------
The existence of two emission features in the solar spectrum near
12~$\mu$m was announced by
\citetads{1981ApJ...247L..97M}. %% Murcray+others, MgI features
We explained them long ago
\citepads[see][]{1992A&A...253..567C}, %% Carlsson+Rutten+Shchukina MgI
using the standard model of the solar atmosphere formulated in the
monumental papers by Vernazza et al.\
(\citeyearads{1973ApJ...184..605V}, % VALI
 \citeyearads{1976ApJS...30....1V}, % VALII
 \citeyearads{1981ApJS...45..635V}). % VALIII
---------------------------

This trick was initially contributed by Robert J. Rutten.  The above
example of its usage is taken from his latex manual and template for
students at
http://www.staff.science.uu.nl/~rutte101/Report_recipe.html
%-----------------------------------------------------------------------

